Case Studies of Exocomets in the System of HD 10180

The aim of our study is to investigate the dynamics of possible comets in the HD 10180 system. This investigation is motivated by the discovery of exocomets in various systems, especially $\beta$ Pictoris, as well as in at least ten other systems. Detailed theoretical studies about the formation and evolution of star--planet systems indicate that exocomets should be quite common. Further observational results are expected in the foreseeable future, in part due to the availability of the Large Synoptic Survey Telescope. Nonetheless, the Solar System represents the best studied example for comets, thus serving as a prime motivation for investigating comets in HD 10180 as well. HD 10180 is strikingly similar to the Sun. This system contains six confirmed planets and (at least) two additional planets subject to final verification. In our studies, we consider comets of different inclinations and eccentricities and find an array of different outcomes such as encounters with planets, captures, and escapes. Comets with relatively large eccentricities are able to enter the inner region of the system facing early planetary encounters. Stable comets experience long-term evolution of orbital elements, as expected. We also tried to distinguish cometary families akin to our Solar System but no clear distinction between possible families was found. Generally, theoretical and observational studies of exoplanets have a large range of ramifications, involving the origin, structure and evolution of systems as well as the proliferation of water and prebiotic compounds to terrestrial planets, which will increase their chances of being habitable.

==> NewAASTeX.txt <==
From: The University of Chicago Press [apj-help@mss.uchicago.edu]
Sent: Wednesday, February 04, 2004 3:00 PM
To: cuntz@uta.edu
Subject: Update: AAS Journals Submission Guidelines


AASTEX v5.2 NOW AVAILABLE

The American Astronomical Society and the University of Chicago
Press are pleased to introduce AASTeX v5.2. Authors are strongly
encouraged to use this new version of AASTeX for all subsequent
manuscript preparation for the ApJ, the ApJ Letters, the ApJ
Supplements, and the AJ. This is the first major upgrade of AASTeX
in four years and includes many significant improvements over the
previous versions. These include:

  - The option to print long abstracts on a second page in the
    two-column preprint style.

  - Improved table management for both manuscript-embedded and
    stand-alone tables.

  - Improved graphics sizing, including reintroduction of the
    \plotfiddle macro.

  - New markup for object and data set linking and facilities
    identification, features which will be introduced into the
    electronic ApJ and AJ in the near future.

Copies of AASTeX v5.2 and new supporting documentation are now
available at the University of Chicago's AASTeX web site:

   http://www.journals.uchicago.edu/AAS/AASTeX/


APJ LETTERS NEWS

Effective 1 February 2004 the Astrophysical Journal Letters
editorial office will begin accepting Microsoft Word and Rich Text
Format (RTF) file types for manuscript submission.

Please see

   http://www.journals.uchicago.edu/ApJ/instruct.word.html

for guidelines on manuscript preparation. AASTeX is strongly
preferred for manuscripts containing complex math or extended
characters. Authors should be aware that due to technical aspects
of processing Word and RTF files, there may be slight delays in
the manuscript processing.

We apologize if you receive more than one copy of this e-mail.
The content is so important to contributors to our journals that
we have used more than one mailing list and there may be significant
overlap.

